A control variate method based on polynomial approximation of Brownian path

We present a novel control variate technique for enhancing the efficiency of Monte Carlo (MC) estimation of expectations involving solutions to stochastic differential equations (SDEs). Our method integrates a primary fine-time-step discretization of the SDE with a control variate derived from a secondary coarse-time-step discretization driven by a piecewise parabolic approximation of Brownian motion. This approximation is conditioned on the same fine-scale Brownian increments, enabling strong coupling between the estimators. The expectation of the control variate is computed via an independent MC simulation using the coarse approximation. We characterize the minimized quadratic error decay as a function of the computational budget and the weak and strong orders of the primary and secondary discretization schemes. We demonstrate the method's effectiveness through numerical experiments on representative SDEs.

==> BSIGMAGENERAL1/13.txt <==
1024.00000000   0.06367633 
2048.00000000   0.04109610 
4096.00000000   0.02603277 
8192.00000000   0.01759352 
16384.00000000   0.01123483 
32768.00000000   0.00721553 
65536.00000000   0.00467111 
131072.00000000   0.00291492 
262144.00000000   0.00187063 
524288.00000000   0.00117076 
1048576.00000000   0.00075057 
2097152.00000000   0.00045890 
4194304.00000000   0.00031083 
8388608.00000000   0.00018871 
16777216.00000000   0.00012103 


==> BSIGMAGENERAL1/1727.txt <==
1024.00000451  0.04155852
2048.00000787  0.02417584
4096.00001344  0.01332415
8192.00002229  0.00739109
16384.00003540  0.00416085
32768.00005246  0.00231229
65536.00006821  0.00126372
131072.00006304  0.00070136
262143.99997929  0.00040185
524287.99966500  0.00021811
1048575.99874286  0.00012640
2097151.99631142  0.00007365
4194303.99027426  0.00004038
8388607.97585136  0.00002337
16777215.94230840  0.00001333


==> BSIGMAGENERAL1/1737.txt <==
1024.00000451  0.04458504
2048.00000787  0.02369324
4096.00001344  0.01352457
8192.00002229  0.00759002
16384.00003540  0.00408355
32768.00005246  0.00228153
65536.00006821  0.00127231
131072.00006304  0.00067925
262143.99997929  0.00038719
524287.99966500  0.00020971
1048575.99874286  0.00011782
2097151.99631142  0.00006520
4194303.99027426  0.00003638
8388607.97585136  0.00001933
16777215.94230840  0.00001066


==> BSIGMAGENERAL1/1747.txt <==
1024.00000451  0.04862414
2048.00000787  0.02633119
4096.00001344  0.01521324
8192.00002229  0.00838505
16384.00003540  0.00500966
32768.00005246  0.00263944
65536.00006821  0.00149114
131072.00006304  0.00082862
262143.99997929  0.00047805
524287.99966500  0.00026053
1048575.99874286  0.00014264
2097151.99631142  0.00008601
4194303.99027426  0.00004730
8388607.97585136  0.00002602
16777215.94230840  0.00001473


==> BSIGMAGENERAL1/2737.txt <==
1024.00000000   0.10967264 
2048.00000000   0.06820610 
4096.00000000   0.04224711 
8192.00000000   0.02556372 
16384.00000000   0.01550896 
32768.00000000   0.00958920 
65536.00000000   0.00582754 
131072.00000000   0.00349338 
262144.00000000   0.00208942 
524288.00000000   0.00126293 
1048576.00000000   0.00078151 
2097152.00000000   0.00046976 
4194304.00000000   0.00029279 
8388608.00000000   0.00017849 
16777216.00000000   0.00011269 


==> BSIGMAGENERAL1/2747.txt <==
1024.00000000000000000000  0.11459914899999999738
2048.00001000000020212610  0.07132661499999999599
4096.00000999999974737875  0.04170629260000000005
8192.00001999999949475750  0.02531641980000000000
16384.00000000000000000000  0.01581609269999999928
32768.00009999999747378752  0.00956318479000000006
65536.00010000000474974513  0.00580042052000000023
131072.00000000000000000000  0.00356593107000000020
262144.00000000000000000000  0.00214103971000000016
524288.00000000000000000000  0.00130408793999999993
1048576.00000000000000000000  0.00082039743400000005
2097152.00000000000000000000  0.00047820629500000002
4194303.99000000022351741791  0.00028851505199999999
8388607.98000000044703483582  0.00018014993300000001
16777215.90000000037252902985  0.00010799113700000000

==> BSIGMAGENERAL1/3747.txt <==
1024.000005 0.296106
2048.000008 0.193837
4096.000013 0.135979
8192.000022 0.091354
16384.000035 0.061996
32768.000052 0.040923
65536.000068 0.028349
131072.000063 0.018500
262143.999979 0.012235
524287.999665 0.008046
1048575.998743 0.005717
2097151.996311 0.003788
4194303.990274 0.002569
8388607.975851 0.001768
16777215.942308 0.001189


==> BSIGMAGENERAL2/13.txt <==
1024.00000000   0.00953678 
2048.00000000   0.00592483 
4096.00000000   0.00368429 
8192.00000000   0.00233361 
16384.00000000   0.00143997 
32768.00000000   0.00089502 
65536.00000000   0.00056209 
131072.00000000   0.00035398 
262144.00000000   0.00022477 
524288.00000000   0.00014204 


==> BSIGMAGENERAL2/1727.txt <==
1024.00000000   0.00510941 
2048.00000000   0.00307785 
4096.00000000   0.00164115 
8192.00000000   0.00088869 
16384.00000000   0.00057349 
32768.00000000   0.00032192 
65536.00000000   0.00018416 
131072.00000000   0.00010709 
262144.00000000   0.00006570 
524288.00000000   0.00003603 


==> BSIGMAGENERAL2/1737.txt <==
1024.00000000   0.00556345 
2048.00000000   0.00324101 
4096.00000000   0.00169724 
8192.00000000   0.00093601 
16384.00000000   0.00053038 
32768.00000000   0.00028075 
65536.00000000   0.00015687 
131072.00000000   0.00008706 
262144.00000000   0.00004910 
524288.00000000   0.00002624 


==> BSIGMAGENERAL2/1747.txt <==
1024.00000000   0.00774496 
2048.00000000   0.00469468 
4096.00000000   0.00230473 
8192.00000000   0.00148765 
16384.00000000   0.00097214 
32768.00000000   0.00048999 
65536.00000000   0.00032891 
131072.00000000   0.00016975 
262144.00000000   0.00011172 
524288.00000000   0.00006253 


==> BSIGMAGENERAL2/2737.txt <==
1024.00000000   0.01159086 
2048.00000000   0.00703772 
4096.00000000   0.00425194 
8192.00000000   0.00267270 
16384.00000000   0.00170179 
32768.00000000   0.00098761 
65536.00000000   0.00061432 
131072.00000000   0.00037894 
262144.00000000   0.00023262 
524288.00000000   0.00013877 


==> BSIGMAGENERAL2/2747.txt <==
1024.00000000   0.01205923 
2048.00000000   0.00721343 
4096.00000000   0.00454638 
8192.00000000   0.00267647 
16384.00000000   0.00163925 
32768.00000000   0.00100588 
65536.00000000   0.00062074 
131072.00000000   0.00039256 
262144.00000000   0.00022763 
524288.00000000   0.00014000 


==> BSIGMAGENERAL2/3747.txt <==
1024.00000000   0.03164859 
2048.00000000   0.02149898 
4096.00000000   0.01458916 
8192.00000000   0.00985275 
16384.00000000   0.00648632 
32768.00000000   0.00452273 
65536.00000000   0.00300553 
131072.00000000   0.00208366 
262144.00000000   0.00138857 
524288.00000000   0.00091254 


==> IGBM/IGBM_empirical_error.txt <==
15.00000000   1.11100884   0.85714286 
16.00000000   1.07472913   0.85714286 
17.00000000   1.04263598   0.85714286 
18.00000000   1.02913914   0.85714286 
19.00000000   1.04816260   0.85714286 
20.00000000   1.04675485   0.85714286 
21.00000000   1.05325220   0.85714286
22.00000000   1.02868624   0.85714286 
23.00000000   1.02545268   0.85714286 

==> IGBM/IGBM_theoretical_error.txt <==
11.51292546   0.76791126   0.94113511   0.85714286 
13.81551056   0.78419924   0.93825037   0.85714286 
16.11809565   0.79550820   0.93455512   0.85714286 
18.42068074   0.80377898   0.93045480   0.85714286 
20.72326584   0.81007395   0.92622020   0.85714286 
23.02585093   0.81501923   0.92203487   0.85714286 
25.32843602   0.81900536   0.91801793   0.85714286 
27.63102112   0.82228722   0.91423977   0.85714286 
29.93360621   0.82503751   0.91073510   0.85714286 
32.23619130   0.82737700   0.90751396   0.85714286 
34.53877639   0.82939249   0.90457050   0.85714286 
36.84136149   0.83114790   0.90188949   0.85714286 
39.14394658   0.83269125   0.89945092   0.85714286 
41.44653167   0.83405936   0.89723291   0.85714286 
43.74911677   0.83528088   0.89521363   0.85714286 
46.05170186   0.83637850   0.89337233   0.85714286 
48.35428695   0.83737037   0.89168989   0.85714286 
50.65687205   0.83827125   0.89014900   0.85714286 
52.95945714   0.83909322   0.88873424   0.85714286 
55.26204223   0.83984630   0.88743193   0.85714286 
57.56462732   0.84053886   0.88623005   0.85714286 
59.86721242   0.84117796   0.88511802   0.85714286 
62.16979751   0.84176958   0.88408655   0.85714286 
64.47238260   0.84231886   0.88312750   0.85714286 
66.77496770   0.84283019   0.88223372   0.85714286 
69.07755279   0.84330740   0.88139892   0.85714286 
71.38013788   0.84375378   0.88061755   0.85714286 
73.68272298   0.84417224   0.87988472   0.85714286 
75.98530807   0.84456533   0.87919610   0.85714286 
78.28789316   0.84493528   0.87854785   0.85714286 
80.59047825   0.84528409   0.87793654   0.85714286 
82.89306335   0.84561351   0.87735911   0.85714286 
85.19564844   0.84592513   0.87681286   0.85714286 
87.49823353   0.84622034   0.87629531   0.85714286 
89.80081863   0.84650040   0.87580429   0.85714286 
92.10340372   0.84676647   0.87533779   0.85714286 
94.40598881   0.84701955   0.87489405   0.85714286 
96.70857391   0.84726059   0.87447142   0.85714286 
99.01115900   0.84749041   0.87406845   0.85714286 
101.31374409   0.84770978   0.87368378   0.85714286 
103.61632918   0.84791941   0.87331621   0.85714286 
105.91891428   0.84811992   0.87296463   0.85714286 
108.22149937   0.84831189   0.87262800   0.85714286 
110.52408446   0.84849587   0.87230539   0.85714286 
112.82666956   0.84867234   0.87199595   0.85714286 
115.12925465   0.84884175   0.87169889   0.85714286 
117.43183974   0.84900452   0.87141348   0.85714286 
119.73442484   0.84916103   0.87113905   0.85714286 
122.03700993   0.84931163   0.87087497   0.85714286 
124.33959502   0.84945665   0.87062067   0.85714286 
126.64218011   0.84959640   0.87037562   0.85714286 
128.94476521   0.84973116   0.87013932   0.85714286 
131.24735030   0.84986119   0.86991131   0.85714286 
133.54993539   0.84998673   0.86969117   0.85714286 
135.85252049   0.85010802   0.86947848   0.85714286 
138.15510558   0.85022527   0.86927289   0.85714286 
140.45769067   0.85033867   0.86907404   0.85714286 
142.76027577   0.85044842   0.86888160   0.85714286 
145.06286086   0.85055468   0.86869527   0.85714286 
147.36544595   0.85065762   0.86851476   0.85714286 
149.66803104   0.85075739   0.86833981   0.85714286 
151.97061614   0.85085414   0.86817016   0.85714286 
154.27320123   0.85094800   0.86800557   0.85714286 
156.57578632   0.85103910   0.86784583   0.85714286 
158.87837142   0.85112756   0.86769071   0.85714286 
161.18095651   0.85121350   0.86754003   0.85714286 
163.48354160   0.85129701   0.86739359   0.85714286 
165.78612670   0.85137820   0.86725122   0.85714286 
168.08871179   0.85145717   0.86711275   0.85714286 
170.39129688   0.85153400   0.86697802   0.85714286 
172.69388197   0.85160879   0.86684688   0.85714286 
174.99646707   0.85168160   0.86671920   0.85714286 
177.29905216   0.85175253   0.86659483   0.85714286 
179.60163725   0.85182164   0.86647365   0.85714286 
181.90422235   0.85188899   0.86635554   0.85714286 
184.20680744   0.85195467   0.86624038   0.85714286 
186.50939253   0.85201872   0.86612807   0.85714286 
188.81197763   0.85208121   0.86601849   0.85714286 
191.11456272   0.85214219   0.86591156   0.85714286 
193.41714781   0.85220172   0.86580717   0.85714286 
195.71973290   0.85225985   0.86570523   0.85714286 
198.02231800   0.85231663   0.86560567   0.85714286 
200.32490309   0.85237211   0.86550840   0.85714286 
202.62748818   0.85242632   0.86541333   0.85714286 
204.93007328   0.85247932   0.86532041   0.85714286 
207.23265837   0.85253113   0.86522955   0.85714286 
209.53524346   0.85258181   0.86514068   0.85714286 
211.83782856   0.85263139   0.86505375   0.85714286 
214.14041365   0.85267990   0.86496868   0.85714286 
216.44299874   0.85272738   0.86488543   0.85714286 
218.74558383   0.85277386   0.86480393   0.85714286 
221.04816893   0.85281937   0.86472413   0.85714286 
223.35075402   0.85286394   0.86464597   0.85714286 
225.65333911   0.85290760   0.86456941   0.85714286 
227.95592421   0.85295038   0.86449439   0.85714286 
230.25850930   0.85299231   0.86442088   0.85714286 
232.56109439   0.85303340   0.86434882   0.85714286 
234.86367949   0.85307369   0.86427817   0.85714286 
237.16626458   0.85311320   0.86420890   0.85714286 
239.46884967   0.85315194   0.86414095   0.85714286 
241.77143476   0.85318995   0.86407430   0.85714286 


==> IGBM/IGBM_theoretical_minimizers.txt <==
11.51292546   0.17726057  -0.05131086   0.14285714   0.47157571   0.58586143   0.42857143 
13.81551056   0.17152667  -0.01894952   0.14285714   0.46440833   0.55964643   0.42857143 
16.11809565   0.16743102   0.00416571   0.14285714   0.45928878   0.54092143   0.42857143 
18.42068074   0.16435929   0.02150214   0.14285714   0.45544911   0.52687768   0.42857143 
20.72326584   0.16197016   0.03498603   0.14285714   0.45246270   0.51595476   0.42857143 
23.02585093   0.16005886   0.04577314   0.14285714   0.45007357   0.50721643   0.42857143 
25.32843602   0.15849506   0.05459896   0.14285714   0.44811883   0.50006688   0.42857143 
27.63102112   0.15719190   0.06195381   0.14285714   0.44648988   0.49410893   0.42857143 
29.93360621   0.15608923   0.06817714   0.14285714   0.44511154   0.48906758   0.42857143 
32.23619130   0.15514408   0.07351143   0.14285714   0.44393010   0.48474643   0.42857143 
34.53877639   0.15432495   0.07813448   0.14285714   0.44290619   0.48100143   0.42857143 
36.84136149   0.15360821   0.08217964   0.14285714   0.44201027   0.47772455   0.42857143 
39.14394658   0.15297580   0.08574891   0.14285714   0.44121975   0.47483319   0.42857143 
41.44653167   0.15241365   0.08892159   0.14285714   0.44051706   0.47226310   0.42857143 
43.74911677   0.15191068   0.09176030   0.14285714   0.43988835   0.46996353   0.42857143 
46.05170186   0.15145800   0.09431514   0.14285714   0.43932250   0.46789393   0.42857143 
48.35428695   0.15104844   0.09662667   0.14285714   0.43881054   0.46602143   0.42857143 
50.65687205   0.15067610   0.09872805   0.14285714   0.43834513   0.46431916   0.42857143 
52.95945714   0.15033615   0.10064671   0.14285714   0.43792019   0.46276491   0.42857143 
55.26204223   0.15002452   0.10240548   0.14285714   0.43753065   0.46134018   0.42857143 
57.56462732   0.14973783   0.10402354   0.14285714   0.43717229   0.46002943   0.42857143 
59.86721242   0.14947319   0.10551714   0.14285714   0.43684148   0.45881951   0.42857143 
62.16979751   0.14922815   0.10690011   0.14285714   0.43653519   0.45769921   0.42857143 
64.47238260   0.14900061   0.10818429   0.14285714   0.43625077   0.45665893   0.42857143 
66.77496770   0.14878877   0.10937990   0.14285714   0.43598596   0.45569039   0.42857143 
69.07755279   0.14859105   0.11049581   0.14285714   0.43573881   0.45478643   0.42857143 
71.38013788   0.14840608   0.11153972   0.14285714   0.43550760   0.45394078   0.42857143 
73.68272298   0.14823268   0.11251839   0.14285714   0.43529085   0.45314799   0.42857143 
75.98530807   0.14806978   0.11343775   0.14285714   0.43508723   0.45240325   0.42857143 
78.28789316   0.14791647   0.11430303   0.14285714   0.43489559   0.45170231   0.42857143 
80.59047825   0.14777192   0.11511886   0.14285714   0.43471490   0.45104143   0.42857143 
82.89306335   0.14763540   0.11588937   0.14285714   0.43454425   0.45041726   0.42857143 
85.19564844   0.14750625   0.11661822   0.14285714   0.43438282   0.44982683   0.42857143 
87.49823353   0.14738391   0.11730872   0.14285714   0.43422989   0.44926748   0.42857143 
89.80081863   0.14726784   0.11796381   0.14285714   0.43408480   0.44873681   0.42857143 
92.10340372   0.14715757   0.11858614   0.14285714   0.43394696   0.44823268   0.42857143 
94.40598881   0.14705268   0.11917812   0.14285714   0.43381585   0.44775314   0.42857143 
96.70857391   0.14695279   0.11974190   0.14285714   0.43369099   0.44729643   0.42857143 
99.01115900   0.14685754   0.12027947   0.14285714   0.43357193   0.44686096   0.42857143 
101.31374409   0.14676662   0.12079260   0.14285714   0.43345828   0.44644529   0.42857143 
103.61632918   0.14667975   0.12128292   0.14285714   0.43334968   0.44604810   0.42857143 
105.91891428   0.14659665   0.12175193   0.14285714   0.43324581   0.44566817   0.42857143 
108.22149937   0.14651708   0.12220097   0.14285714   0.43314635   0.44530441   0.42857143 
110.52408446   0.14644083   0.12263131   0.14285714   0.43305104   0.44495580   0.42857143 
112.82666956   0.14636770   0.12304408   0.14285714   0.43295962   0.44462143   0.42857143 
115.12925465   0.14629749   0.12344034   0.14285714   0.43287186   0.44430043   0.42857143 
117.43183974   0.14623003   0.12382106   0.14285714   0.43278753   0.44399202   0.42857143 
119.73442484   0.14616516   0.12418714   0.14285714   0.43270646   0.44369547   0.42857143 
122.03700993   0.14610275   0.12453941   0.14285714   0.43262844   0.44341011   0.42857143 
124.33959502   0.14604265   0.12487862   0.14285714   0.43255331   0.44313532   0.42857143 
126.64218011   0.14598473   0.12520551   0.14285714   0.43248091   0.44287052   0.42857143 
128.94476521   0.14592888   0.12552071   0.14285714   0.43241110   0.44261518   0.42857143 
131.24735030   0.14587499   0.12582486   0.14285714   0.43234373   0.44236880   0.42857143 
133.54993539   0.14582296   0.12611852   0.14285714   0.43227869   0.44213091   0.42857143 
135.85252049   0.14577269   0.12640223   0.14285714   0.43221586   0.44190109   0.42857143 
138.15510558   0.14572410   0.12667648   0.14285714   0.43215512   0.44167893   0.42857143 
140.45769067   0.14567710   0.12694173   0.14285714   0.43209637   0.44146405   0.42857143 
142.76027577   0.14563161   0.12719843   0.14285714   0.43203952   0.44125611   0.42857143 
145.06286086   0.14558757   0.12744698   0.14285714   0.43198447   0.44105476   0.42857143 
147.36544595   0.14554491   0.12768777   0.14285714   0.43193114   0.44085971   0.42857143 
149.66803104   0.14550356   0.12792114   0.14285714   0.43187945   0.44067066   0.42857143 
151.97061614   0.14546346   0.12814745   0.14285714   0.43182933   0.44048734   0.42857143 
154.27320123   0.14542456   0.12836699   0.14285714   0.43178070   0.44030949   0.42857143 
156.57578632   0.14538681   0.12858008   0.14285714   0.43173351   0.44013687   0.42857143 
158.87837142   0.14535014   0.12878700   0.14285714   0.43168768   0.43996925   0.42857143 
161.18095651   0.14531453   0.12898800   0.14285714   0.43164316   0.43980643   0.42857143 
163.48354160   0.14527992   0.12918334   0.14285714   0.43159990   0.43964819   0.42857143 
165.78612670   0.14524627   0.12937325   0.14285714   0.43155784   0.43949435   0.42857143 
168.08871179   0.14521354   0.12955796   0.14285714   0.43151693   0.43934472   0.42857143 
170.39129688   0.14518170   0.12973768   0.14285714   0.43147712   0.43919913   0.42857143 
172.69388197   0.14515070   0.12991261   0.14285714   0.43143838   0.43905743   0.42857143 
174.99646707   0.14512053   0.13008293   0.14285714   0.43140066   0.43891945   0.42857143 
177.29905216   0.14509113   0.13024883   0.14285714   0.43136391   0.43878506   0.42857143 
179.60163725   0.14506249   0.13041048   0.14285714   0.43132811   0.43865412   0.42857143 
181.90422235   0.14503458   0.13056803   0.14285714   0.43129322   0.43852649   0.42857143 
184.20680744   0.14500736   0.13072164   0.14285714   0.43125920   0.43840205   0.42857143 
186.50939253   0.14498081   0.13087146   0.14285714   0.43122601   0.43828069   0.42857143 
188.81197763   0.14495491   0.13101763   0.14285714   0.43119364   0.43816228   0.42857143 
191.11456272   0.14492964   0.13116028   0.14285714   0.43116205   0.43804673   0.42857143 
193.41714781   0.14490497   0.13129952   0.14285714   0.43113121   0.43793393   0.42857143 
195.71973290   0.14488087   0.13143550   0.14285714   0.43110109   0.43782378   0.42857143 
198.02231800   0.14485734   0.13156831   0.14285714   0.43107168   0.43771620   0.42857143 
200.32490309   0.14483435   0.13169806   0.14285714   0.43104294   0.43761108   0.42857143 
202.62748818   0.14481188   0.13182487   0.14285714   0.43101485   0.43750836   0.42857143 
204.93007328   0.14478992   0.13194883   0.14285714   0.43098740   0.43740795   0.42857143 
207.23265837   0.14476844   0.13207003   0.14285714   0.43096056   0.43730976   0.42857143 
209.53524346   0.14474744   0.13218857   0.14285714   0.43093430   0.43721374   0.42857143 
211.83782856   0.14472689   0.13230453   0.14285714   0.43090862   0.43711980   0.42857143 
214.14041365   0.14470679   0.13241800   0.14285714   0.43088349   0.43702788   0.42857143 
216.44299874   0.14468711   0.13252906   0.14285714   0.43085889   0.43693792   0.42857143 
218.74558383   0.14466785   0.13263777   0.14285714   0.43083481   0.43684985   0.42857143 
221.04816893   0.14464899   0.13274423   0.14285714   0.43081124   0.43676362   0.42857143 
223.35075402   0.14463052   0.13284848   0.14285714   0.43078814   0.43667916   0.42857143 
225.65333911   0.14461242   0.13295061   0.14285714   0.43076552   0.43659643   0.42857143 
227.95592421   0.14459469   0.13305068   0.14285714   0.43074336   0.43651537   0.42857143 
230.25850930   0.14457731   0.13314874   0.14285714   0.43072164   0.43643593   0.42857143 
232.56109439   0.14456028   0.13324487   0.14285714   0.43070035   0.43635806   0.42857143 
234.86367949   0.14454359   0.13333910   0.14285714   0.43067948   0.43628172   0.42857143 
237.16626458   0.14452721   0.13343151   0.14285714   0.43065902   0.43620687   0.42857143 
239.46884967   0.14451115   0.13352214   0.14285714   0.43063894   0.43613345   0.42857143 
241.77143476   0.14449540   0.13361105   0.14285714   0.43061925   0.43606143   0.42857143 


==> RKBROWNIANPARTICLE/113213.txt <==
1024.00000000   0.00655287 
2048.00000000   0.00423308 
4096.00000000   0.00300612 
8192.00000000   0.00232588 
16384.00000000   0.00067791 
32768.00000000   0.00051590 
65536.00000000   0.00043602 
131072.00000000   0.00012010 
262144.00000000   0.00009355 
524288.00000000   0.00008123 


==> RKBROWNIANPARTICLE/113313.txt <==
1024.00000000   0.00565298 
2048.00000000   0.00325027 
4096.00000000   0.00165099 
8192.00000000   0.00086692 
16384.00000000   0.00039698 
32768.00000000   0.00021655 
65536.00000000   0.00011703 
131072.00000000   0.00006118 
262144.00000000   0.00003468 
524288.00000000   0.00001898 


==> RKBROWNIANPARTICLE/113413.txt <==
1024.00000000   0.00603687 
2048.00000000   0.00338862 
4096.00000000   0.00185690 
8192.00000000   0.00103236 
16384.00000000   0.00044225 
32768.00000000   0.00024689 
65536.00000000   0.00013825 
131072.00000000   0.00007602 
262144.00000000   0.00004311 
524288.00000000   0.00002386 


==> RKBROWNIANPARTICLE/15.txt <==
1024.00000000   0.00605459 
2048.00000000   0.00337210 
4096.00000000   0.00187998 
8192.00000000   0.00111013 
16384.00000000   0.00071028 
32768.00000000   0.00036511 
65536.00000000   0.00021482 
131072.00000000   0.00012913 
262144.00000000   0.00007255 
524288.00000000   0.00004416 


==> RKBROWNIANPARTICLE/213313.txt <==
1024.00000000   0.00784031 
2048.00000000   0.00411142 
4096.00000000   0.00236949 
8192.00000000   0.00125075 
16384.00000000   0.00071655 
32768.00000000   0.00039382 
65536.00000000   0.00021926 
131072.00000000   0.00011955 
262144.00000000   0.00006710 
524288.00000000   0.00003759 


==> RKBROWNIANPARTICLE/213413.txt <==
1024.00000000   0.00788017 
2048.00000000   0.00403491 
4096.00000000   0.00230303 
8192.00000000   0.00132333 
16384.00000000   0.00070636 
32768.00000000   0.00039223 
65536.00000000   0.00021878 
131072.00000000   0.00011911 
262144.00000000   0.00006707 
524288.00000000   0.00003767 


==> RKBROWNIANPARTICLE/313413.txt <==
1024.00000000   0.01206576 
2048.00000000   0.00705491 
4096.00000000   0.00422837 
8192.00000000   0.00240310 
16384.00000000   0.00139348 
32768.00000000   0.00084285 
65536.00000000   0.00049464 
131072.00000000   0.00028480 
262144.00000000   0.00016813 
524288.00000000   0.00009788 

